Modeling multiple scattering transient of an ultrashort laser pulse by spherical particles

The multiple scattering of an ultrashort laser pulse by a turbid dispersive medium (namely a cloud of bubbles in water) is investigated by means of Monte Carlo simulations. The theory of Gouesbet and Gr\'ehan [Part. Part. Syst. Charact. 17 213-224 (2000)] is used to derive an energetic model of the scattering transient. The spreading and extinction of the pulse is decoupled from the transient of scattering to describe each phenomenon individually. The transient of scattering is modeled with the Lorenz-Mie Theory, thus also valid for a relative refractive index lower than one, contrary to the Debye series expansion which does not converge close to the critical angle. To this aim, the Scattering Impulse Response Function (SIRF) allows to detect the different modes of scattering transient in time and direction. The present approach is more generic and can simulate clouds of air bubbles in water. Two Monte-Carlo approaches are proposed. The first is a pure Monte Carlo approach where the delay due to the scattering is randomly drawn at each event, while the second is based on the transport of the whole scattering signal. They are both embedded in the Monte Carlo code Scatter3D [JOSA A 24, 2206-2219 (2007)]. Both models produce equivalent trends and are validated against published numerical results. They are applied to the multiple scattering of ultra short pulse by a cloud of bubble in water in the forward direction. The pulse spread due to the propagation in water is computed for a wide range of traveled distances and pulse durations, and the optimal pulse duration is given to minimize the pulse spread at a given distance. The main result is that the scattered photons exit the turbid medium earlier than the ballistic photons and produce a double peak related to the refraction in the bubble. This demonstrates the possibility to develop new diagnostics to characterize dynamic bubbly flows.

==> sketch_of_configuration.eps_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{545.78881742bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33346174)%
    \put(0,0){\includegraphics[width=\unitlength]{sketch_of_configuration.eps}}%
    \put(0.06636357,0.17551091){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08883899\unitlength}\raggedright Laser\end{minipage}}}%
    \put(0.19642937,0.31239876){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26235263\unitlength}\raggedright Propagation medium\end{minipage}}}%
    \put(0.48280411,0.31305808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2387548\unitlength}\raggedright Reference path\end{minipage}}}%
    \put(0.69000758,0.24583546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12215364\unitlength}\raggedright Particle\end{minipage}}}%
    \put(0.45415169,0.06589103){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12215364\unitlength}\raggedright $L_0$\end{minipage}}}%
    \put(0.34485496,0.26169806){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19225318\unitlength}\raggedright Gaussian pulse\\ (plane wave)\end{minipage}}}%
    \put(0.84780715,0.31796533){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12701205\unitlength}\raggedright Position of the virtual detector\end{minipage}}}%
    \put(0.814366,0.20062126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12215364\unitlength}\raggedright $\theta$\end{minipage}}}%
  \end{picture}%
\endgroup%

